Locally Convex Sparse Learning over Networks

We consider a distributed learning setup where a sparse signal is estimated over a network. Our main interest is to save communication resource for information exchange over the network and reduce processing time. Each node of the network uses a convex optimization based algorithm that provides a locally optimum solution for that node. The nodes exchange their signal estimates over the network in order to refine their local estimates. At a node, the optimization algorithm is based on an $\ell_1$-norm minimization with appropriate modifications to promote sparsity as well as to include influence of estimates from neighboring nodes. Our expectation is that local estimates in each node improve fast and converge, resulting in a limited demand for communication of estimates between nodes and reducing the processing time. We provide restricted-isometry-property (RIP)-based theoretical analysis on estimation quality. In the scenario of clean observation, it is shown that the local estimates converge to the exact sparse signal under certain technical conditions. Simulation results show that the proposed algorithms show competitive performance compared to a globally optimum distributed LASSO algorithm in the sense of convergence speed and estimation error.

==> Figs/bp_simulation.txt <==
1. Phase transition (PSE):
M=100, N=500, Binary data, L=20, degree=5, SMNR=200dB
s =      [15     20     25     30     35     40     45     47     50     55     60];
NGP =    [1      1      0.9988 0.9692 0.6807 0.1266 0.0017 0];
DHT =    [0.9937 0.9474 0.6720 0.2180 0.0202 0      0      0];
NGP_30 = [1      1      1      0.9989 0.9926 0.9759 0.8739 0.4328 0      0      0 ];
DHT_30 = [0.9994 0.9969 0.9909 0.9593 0.8372 0.5441 0.2151 0.1170 0.0300 0.0018 0 ];

s =      [16     20     26     30     36     40     44     48     50     56     60];
DHTP_30 = [1      1      0.9994 0.9955 0.9720 0.4838 0.0197 0      0      0      0 ];

M=100, N=500, Gaussian data, L=20, degree=5, SMNR=200dB
s =      [16     20     26     30     36     40     44     48     50     56     60     64     68     70      72];
NGP_30 = [1      1      1      1      1      0.9997 0.9994 0.9985 0      0      0      0      0      0       0]; 
DHT_30 = [0.9981 0.9944 0.9262 0.6669 0.1718 0.0256 0.0010 0      0      0      0      0      0      0       0]; 
DHTP_30 = [1      1      1      1      1      1      0.9996 1      1      0.9941 0.9175 0.6090 0.1729 0.0494  0.0080];

2. Noise robustness (MSNR):
M=100, N=500, Gaussian data, L=20, degree=5,s=20
SMNR = [10 20 30 40 50 60];
BP1 = [6.4810   13.1586   20.0610   25.8713   29.1964   29.2291];
DBP1 = [12.6033   21.6237   30.9279   40.2127   48.8481   54.5643;
       6.7372   13.6327   21.0251   27.4332   31.1446   31.0287;
       7.9586   15.7962   23.8533   29.9100   30.9247   30.0454;
       7.0648   14.6106   22.1284   28.2205   31.1712   30.9992;
       11.8221   20.9854   30.4319   40.0602   49.5094   58.6755];

M=100, N=500, Binary data, L=20, degree=5,s=20
BP2 = [3.1014   10.5442   15.2025   15.5692   16.2949   16.5677];
DBP2 = [11.2695   20.6412   29.6855   37.2557   42.8494   45.6447;
       3.3262    9.8561   16.1348   17.7479   19.0338   18.6242;
       5.7834   12.9772   19.0735   11.2280   13.2416   13.5896;
       3.8642   11.1752   16.7039   17.4395   18.7889   18.0489;
       10.7390   20.0852   29.8115   39.1094   47.5849   54.6414];

3. Iteration number (MSNR):
Binary data, M=100, N=500, L=20, degree=5, s=20, SMNR=30dB
Iter = [1:30];
BP1 = [14.30]*ones(1,30);
DBP1 = [14.387691 17.940728 20.046237 21.527094 22.652161 23.548749 24.286703 24.907439 25.438769 25.900037 26.304757 26.663000 26.982559 27.269507 27.528476 27.763500 27.977859 28.174276 28.354979 28.521824 28.676369 28.819983 28.953788 29.078799 29.195876 29.305765 29.409110 29.506516 29.598505 29.685517;
       14.387691 16.093455 16.134230 16.134398 16.134442 16.134472 16.134496 16.134518 16.134539 16.134558 16.134574 16.134588 16.134604 16.134619 16.134634 16.134647 16.134659 16.134672 16.134684 16.134695 16.134706 16.134716 16.134726 16.134736 16.134746 16.134755 16.134764 16.134774 16.134783 16.134791;
       15.202535 17.311718 17.406361 17.558273 17.877876 18.109456 18.213406 18.348892 18.397552 18.541152 18.575271 18.603468 18.683057 18.719556 18.732205 18.777522 18.685803 18.738365 18.765974 18.900086 18.907369 18.971907 18.928219 18.962017 18.940134 18.978442 18.928540 18.913132 18.841379 19.073450;
       15.202535 16.490548 16.521912 16.645036 16.684695 16.658581 16.683660 16.539387 16.705740 16.699404 16.695591 16.712224 16.711242 16.710416 16.708889 16.705096 16.700233 16.694236 16.676746 16.708358 16.704179 16.704208 16.613207 16.703230 16.704172 16.697022 16.698330 16.697925 16.690202 16.703908;
       14.295762 17.477038 19.076632 20.238123 21.183215 21.992729 22.705755 23.344469 23.922828 24.450405 24.934235 25.379746 25.791319 26.172582 26.526618 26.856076 27.163264 27.450212 27.718720 27.970380 28.206612 28.428679 28.637734 28.834804 29.020812 29.196592 29.362897 29.520413 29.669759 29.811509 ];
Gaussian data, M=100, N=500, L=20, degree=5, s=20, SMNR=30dB
Iter = [1:30];
BP2 = [20.05]*ones(1,30);
DBP2 = [20.056501 22.421614 23.852634 24.870933 25.653481 26.284174 26.808929 27.255860 27.642842 27.981996 28.282549 28.551289 28.793333 29.012581 29.212203 29.394783 29.562435 29.716945 29.859852 29.992403 30.115634 30.230497 30.337785 30.438219 30.532441 30.621007 30.704422 30.783118 30.857492 30.927874;
       20.056501 20.996133 21.023878 21.024024 21.024126 21.024202 21.024267 21.024320 21.024373 21.024424 21.024472 21.024515 21.024557 21.024596 21.024634 21.024674 21.024711 21.024743 21.024777 21.024807 21.024839 21.024868 21.024898 21.024926 21.024951 21.024979 21.025006 21.025032 21.025059 21.025084;
       21.557151 23.017286 23.358072 23.450187 23.547540 23.567716 23.613820 23.672126 23.683593 23.701921 23.728699 23.700337 23.755202 23.716424 23.722450 23.763162 23.761755 23.779124 23.782694 23.806076 23.789270 23.814292 23.815998 23.828500 23.820048 23.849516 23.864544 23.861528 23.865428 23.853275;
       21.557151 22.076518 22.096717 22.114154 22.120764 22.130147 22.135505 22.126761 22.136176 22.126888 22.136739 22.124727 22.136425 22.126525 22.137029 22.128215 22.142067 22.127588 22.140301 22.128329 22.139608 22.129338 22.141983 22.128174 22.140173 22.128454 22.141435 22.128167 22.140193 22.128431;
       20.060972 21.989883 22.936400 23.652517 24.255678 24.786080 25.262679 25.696313 26.094012 26.460780 26.800422 27.115982 27.409970 27.684499 27.941388 28.182219 28.408376 28.621087 28.821446 29.010428 29.188900 29.357667 29.517463 29.668927 29.812644 29.949148 30.078909 30.202353 30.319875 30.431852];

3.5 Sensitivity to alpha value
Gaussian data, M=100, N=500, L=20, degree=5, SMNR=30dB
alpha = [0.1:0.1:0.9];
Algo1 = [30.9279   31.1021   31.1853   31.4219   31.0267   30.1970   28.7743   26.8309  24.4031];
Algo5 = [30.4319   30.0705   28.2934   26.6903   25.0886   23.9073   22.9414   22.0780  21.0003];
Binary data, M=100, N=500, L=20, degree=5, SMNR=30dB
Algo1 = [29.6855   30.1505   30.5491   30.8462   30.7336   30.0728   28.6723   26.6647  23.9287];
Algo5 = [29.8115   29.6723   28.0861   26.1992   24.6999   23.3416   21.3158   18.8762  16.5995];

4. Sensitivity to sparsity level (MSNR):
Gaussian data, M=100, N=500, L=20, degree=5, SMNR=30dB
s_input = [18 20 25 30];
NGP = [8.4672   19.3733   26.8135   27.1089   27.1219   27.1219   27.1219   27.1219   27.1219   27.1219;
8.7873   20.2036   32.3596   34.5240   34.6764   34.6764   34.6764   34.6764   34.6764   34.6764;
9.2168   21.3933   30.8859   31.1839   31.0847   31.0847   31.0847   31.0847   31.0847   31.0847;
9.6337   21.9230   29.4042   29.4742   29.3527   29.3527   29.3527   29.3527   29.3527   29.3527];
DHT = [6.0365   10.6636   14.2962   17.2560   19.6997   21.6492   23.1054   24.1027   24.7501   25.1674;
6.0953   11.1541   15.3824   19.1276   22.5281   25.5355   27.9993   29.8792   31.1688   32.0164;
6.4009   12.2766   17.6420   22.9263   27.9656   31.6178   33.1912   33.6875   33.7776   33.7672;
6.6077   13.0126   19.3151   25.6619   30.5683   32.4884   32.7807   32.7600   32.7091   32.6568];

NGP_30 = [8.5393   19.3673   26.7339   27.0157   27.0263   27.0282   27.0283   27.0283   27.0283   27.0283   27.0283   27.0283   27.0283   27.0283   27.0283   27.0283   27.0283   27.0283   27.0283  27.0283   27.0283   27.0283   27.0283   27.0283   27.0283   27.0283   27.0283   27.0283   27.0283   27.0283;
8.7838   20.2374   32.4256   34.5122   34.6552   34.6811   34.6869   34.6875   34.6874   34.6874   34.6875   34.6874   34.6875   34.6874   34.6875   34.6874   34.6875   34.6874 34.6875   34.6874   34.6875   34.6874   34.6875   34.6874   34.6875   34.6874   34.6875   34.6874   34.6875   34.6874;
9.3578   21.4231   30.8588   31.1775   31.0769   31.0278   31.0010   30.9880   30.9810   30.9775   30.9750   30.9736   30.9726   30.9723   30.9720   30.9720   30.9721   30.9721   30.9720  30.9720   30.9720   30.9719   30.9721   30.9719   30.9720   30.9719   30.9720   30.9719   30.9721   30.9719;
9.6047   21.9942   29.3807   29.4684   29.3517   29.2750   29.2222   29.1873   29.1670   29.1507   29.1359   29.1273   29.1200   29.1151   29.1120   29.1077   29.1058   29.1044   29.1034  29.1026   29.1021   29.1016   29.1014   29.1006   29.1005   29.0997   29.1007   29.0991   29.0997   29.0987];
DHT_30 = [6.1064   10.7990   14.4255   17.3657   19.7884   21.6976   23.1173   24.0835   24.7066   25.1070   25.3648   25.5448   25.6803   25.7797   25.8600   25.9223   25.9715   26.0096   26.0403  26.0667   26.0873   26.1077   26.1259   26.1421   26.1555   26.1676   26.1774   26.1854   26.1917   26.1983;
6.1931   11.2322   15.4648   19.2106   22.5957   25.5922   28.0630   29.9362   31.2316   32.0452   32.5533   32.8800   33.0946   33.2393   33.3437   33.4206   33.4768   33.5256   33.5743  33.6184   33.6578   33.6894   33.7139   33.7349   33.7540   33.7698   33.7891   33.8063   33.8203   33.8308;
6.2993   12.2095   17.6914   23.1548   28.2663   31.9583   33.4162   33.7233   33.7678   33.7548   33.7247   33.6873   33.6446   33.5939   33.5389   33.4872   33.4390   33.3932   33.3551  33.3172   33.2834   33.2509   33.2189   33.1899   33.1673   33.1475   33.1299   33.1150   33.1016   33.0907;
6.5591   12.9257   19.2574   25.7566   30.7925   32.5591   32.8013   32.7699   32.7144   32.6550   32.5976   32.5349   32.4652   32.3943   32.3223   32.2480   32.1761   32.1081   32.0443  31.9839   31.9290   31.8814   31.8387   31.7997   31.7670   31.7368   31.7093   31.6866   31.6669   31.6479];
DHTP_30 = [6.3208   13.4430   22.0384   27.3550   27.7261   27.7470   27.7467   27.7493   27.7468   27.7493   27.7468   27.7492   27.7469   27.7492   27.7469   27.7492   27.7468   27.7493   27.7468   27.7493   27.7468   27.7492   27.7469   27.7492   27.7469   27.7492   27.7468   27.7493   27.7468   27.7493;
6.4795   14.0061   23.7898   34.7619   38.2038   38.3480   38.3554   38.3548   38.3558   38.3550   38.3554   38.3550   38.3554   38.3550   38.3554   38.3550   38.3554   38.3550   38.3554   38.3550   38.3554   38.3550  38.3554   38.3550   38.3554   38.3550   38.3554   38.3550   38.3554   38.3550;
6.6537   14.6728   25.8498   35.4904   36.5148   36.3620   36.2868   36.2644   36.2566   36.2551   36.2543   36.2541   36.2539   36.2540   36.2540   36.2540   36.2540   36.2540   36.2540   36.2540   36.2540   36.2540  36.2540   36.2540   36.2540   36.2540   36.2540   36.2540   36.2540   36.2540;
6.8068   15.2136   26.8914   34.7401   35.5662   35.4502   35.3541   35.3038   35.2771   35.2656   35.2594   35.2568   35.2558   35.2547   35.2546   35.2545   35.2544   35.2544   35.2545   35.2545   35.2545   35.2544  35.2545   35.2544   35.2545   35.2544   35.2545   35.2544   35.2545   35.2544];

5. Dependence on degree
Gaussian data, M=100, N=500, L=20, SMNR = 30dB, s=20 (MSNR)
degree = [1 3 6 10];
NGP = [4.9358   10.0840   16.1878   21.9109   24.6923   24.6923   24.6923   24.6923   24.6923   24.6923;
8.5807   19.3412   30.7967   34.3602   34.6175   34.6175   34.6175   34.6175   34.6175   34.6175;
10.1096   24.3885   34.4157   34.9341   35.0255   35.0255   35.0255   35.0255   35.0255   35.0255;
11.4877   27.5591   34.9555   35.2132   35.2666   35.2666   35.2666   35.2666   35.2666   35.2666];
DHT = [4.9651    9.3631   13.9396   18.5011   22.2805   24.6280   25.7914   26.3192   26.5447   26.6395;
6.0111   11.1305   15.5502   19.5095   23.0558   26.0720   28.4437   30.1055   31.2436   32.0136;
6.5261   11.8292   15.9805   19.0437   21.1613   22.4842   23.2853   23.7215   23.9459   24.0834;
6.7837   12.5931   16.0914   17.8586   18.6359   19.0630   19.3147   19.4510   19.5279   19.5703];

NGP_30 = [4.9423   10.0348   16.0763   21.7344   24.5156   25.4923   25.8037   25.9351   25.9799   25.9805   25.9804   25.9804   25.9804   25.9804   25.9804   25.9804   25.9804   25.9804   25.9804  25.9804   25.9804   25.9804   25.9804   25.9804   25.9804   25.9804   25.9804   25.9804   25.9804   25.9804;
8.4634   19.0450   30.6018   34.3218   34.5389   34.5609   34.5653   34.5671   34.5681   34.5681   34.5683   34.5680   34.5681   34.5680   34.5681   34.5680   34.5681   34.5680   34.5681  34.5680   34.5681   34.5680   34.5681   34.5680   34.5681   34.5680   34.5681   34.5680   34.5681   34.5680;
9.9485   24.3923   34.3805   34.9118   35.0137   35.0440   35.0516   35.0537   35.0542   35.0550   35.0547   35.0549   35.0546   35.0549   35.0546   35.0549   35.0546   35.0549   35.0546  35.0549   35.0546   35.0549   35.0546   35.0549   35.0546   35.0549   35.0546   35.0549   35.0546   35.0549;
11.3833   27.5031   34.8708   35.1036   35.1722   35.2004   35.2142   35.2198   35.2241   35.2250   35.2257   35.2262   35.2262   35.2262   35.2262   35.2262   35.2262   35.2262   35.2262   35.2262   35.2262   35.2262   35.2262   35.2262   35.2262   35.2262   35.2262   35.2262   35.2262   35.2262];
DHT_30 = [4.9345    9.4325   14.0666   18.7053   22.5342   24.9523   26.1476   26.7068   27.0309   27.1549   27.1986   27.2218   27.2337   27.2344   27.2346   27.2345   27.2346   27.2345   27.2346  27.2345   27.2346   27.2345   27.2346   27.2345   27.2346   27.2345   27.2346   27.2345   27.2346   27.2345;
6.1302   11.3625   15.8289   19.8047   23.2377   26.1604   28.4013   29.9845   31.0490   31.7884   32.3416   32.6533   32.8373   32.9500   33.0339   33.1109   33.1587   33.1901   33.2147  33.2411   33.2665   33.2929   33.3100   33.3274   33.3467   33.3729   33.4187   33.4362   33.4589   33.4731;
6.4765   11.8141   16.1721   19.2755   21.3541   22.7463   23.5213   24.0027   24.3059   24.4839   24.5823   24.6462   24.6891   24.6934   24.6919   24.6922   24.6930   24.6926   24.6912  24.6900   24.6887   24.6884   24.6884   24.6884   24.6884   24.6884   24.6884   24.6884   24.6884   24.6884;
6.7776   12.5984   16.1217   17.9374   18.8680   19.3849   19.7222   19.9122   20.0062   20.0367   20.0472   20.0491   20.0473   20.0474   20.0469   20.0464   20.0456   20.0454   20.0454  20.0454   20.0454   20.0454   20.0454   20.0454   20.0454   20.0454   20.0454   20.0454   20.0454   20.0454];
DHTP_30 = [.9407    9.3255   13.8736   18.4834   22.3068   24.6720   25.9005   26.5537   26.8164   26.9183   26.9436   26.9495   26.9529   26.9526   26.9533   26.9526   26.9533   26.9526   26.9533  26.9526   26.9533   26.9526   26.9533   26.9526   26.9533   26.9526   26.9533   26.9526   26.9533   26.9526;
6.3921   13.7261   23.1255   33.6603   37.6012   37.8261   37.8382   37.8401   37.8410   37.8414   37.8413   37.8415   37.8413   37.8415   37.8413   37.8415   37.8413   37.8415   37.8413   37.8415   37.8413   37.8415   37.8413   37.8415   37.8413   37.8415   37.8413   37.8415   37.8413   37.8415;
6.8015   14.9074   25.8891   37.5067   40.1378   40.2605   40.2723   40.2746   40.2742   40.2744   40.2742   40.2744   40.2742   40.2744   40.2742   40.2744   40.2742   40.2744   40.2742  40.2744   40.2742   40.2744   40.2742   40.2744   40.2742   40.2744   40.2742   40.2744   40.2742   40.2744;
7.0161   15.5328   27.0169   39.2879   41.7424   41.8531   41.8710   41.8717   41.8735   41.8721   41.8735   41.8721   41.8735   41.8721   41.8735   41.8721   41.8735   41.8721   41.8735  41.8721   41.8735   41.8721   41.8735   41.8721   41.8735   41.8721   41.8735   41.8721   41.8735   41.8721];


Binary data, M=100, N=500, L=20, SMNR = 200dB, s=20 (PSE)
degree = [3 6 10];
NGP_MSNR = [3.8864   14.1353   25.7494   34.6882   44.0026   44.0026   44.0026   44.0026   44.0026   44.0026;
5.9207   48.4568  206.0646  206.0646  206.0646  206.0646  206.0646  206.0646  206.0646  206.0646;
8.3875  206.0584  206.0584  206.0584  206.0584  206.0584  206.0584  206.0584  206.0584  206.0584];
NGP_PSE = [0.0002    0.7641    0.9862    0.9979    0.9996    0.9996    0.9996    0.9996    0.9996    0.9996;
0.0050    0.9998    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000;
0.0577    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000];
DHT_MSNR = [2.6201    4.4465    6.1162    7.8693    9.7725   11.7541   13.6614   15.3924   16.8871   18.1559;
3.0508    6.7708   12.3835   20.2870   28.8296   34.5435   37.8623   43.3490   50.4436  205.9253;
3.3514    9.1039   16.9747   25.9264   32.5767   36.4321   37.8419   37.8336   37.8286   37.8286];
DHT_PSE = [0    0.0055    0.0658    0.2386    0.4621    0.6429    0.7627    0.8349    0.8794    0.9077;
0.0005    0.1692    0.7585    0.9647    0.9926    0.9966    0.9989    0.9997    1.0000    1.0000;
0.0064    0.5605    0.9263    0.9875    0.9954    0.9974    0.9974    0.9974    0.9974    0.9974];

Binary data, M=100, N=500, L=20, SMNR = 30dB, s=20 (MSNR)
degree = [1 3 6 10];
NGP_30 = [1.7646    3.4113    5.1011    6.0589    6.5097    6.7017    6.7838    6.8144    6.8244    6.8278    6.8288    6.8287    6.8287    6.8287    6.8287    6.8287    6.8287    6.8287    6.8287    6.8287    6.8287    6.8287 6.8287    6.8287    6.8287    6.8287    6.8287    6.8287    6.8287    6.8287;
3.8584   13.9691   25.2232   31.6023   33.8850   35.0184   35.5063   35.6194   35.6194   35.6194   35.6194   35.6194   35.6194   35.6194   35.6194   35.6194   35.6194   35.6194   35.6194   35.6194   35.6194   35.6194 35.6194   35.6194   35.6194   35.6194   35.6194   35.6194   35.6194   35.6194;
5.8594   35.4526   36.0717   36.0717   36.0717   36.0717   36.0717   36.0717   36.0717   36.0717   36.0717   36.0717   36.0717   36.0717   36.0717   36.0717   36.0717   36.0717   36.0717   36.0717   36.0717   36.0717 36.0717   36.0717   36.0717   36.0717   36.0717   36.0717   36.0717   36.0717;
8.3207   36.0621   36.0621   36.0621   36.0621   36.0621   36.0621   36.0621   36.0621   36.0621   36.0621   36.0621   36.0621   36.0621   36.0621   36.0621   36.0621   36.0621   36.0621   36.0621   36.0621   36.0621 36.0621   36.0621   36.0621   36.0621   36.0621   36.0621   36.0621   36.0621];
DHT_30 = [1.7595    2.4401    3.1875    3.8193    4.3469    4.6892    4.9159    5.0426    5.1166    5.1531    5.1739    5.1834    5.1888    5.1907    5.1924    5.1931    5.1939    5.1939    5.1943    5.1940    5.1943    5.1940 5.1943    5.1940    5.1943    5.1940    5.1943    5.1940    5.1943    5.1940;
2.6090    4.4334    6.0903    7.8182    9.6912   11.6367   13.5284   15.2312   16.7243   17.9661   19.0040   19.8706   20.5741   21.1501   21.6276   22.0338   22.4049   22.7208   22.9776   23.2243   23.5030   23.7857  24.0785   24.3542   24.6116   24.8494   25.0654   25.2793   25.5136   25.7585;
3.0539    6.7791   12.3892   20.0506   28.5285   33.5680   35.0022   35.5006   35.6966   35.8579   35.8830   35.8797   35.8781   35.8774   35.8771   35.8770   35.8769   35.8769   35.8768   35.8768   35.8768   35.8768 35.8768   35.8768   35.8768   35.8768   35.8768   35.8768   35.8768   35.8768;
3.3555    9.0961   17.0190   25.6893   31.3520   33.4334   34.2412   34.9783   34.9843   34.9843   34.9843   34.9842   34.9842   34.9842   34.9842   34.9842   34.9842   34.9842   34.9842   34.9842   34.9842   34.9842 34.9842   34.9842   34.9842   34.9842   34.9842   34.9842   34.9842   34.9842];
DHTP_30 = [1.7638    2.4463    3.1894    3.8123    4.3294    4.6636    4.8824    5.0058    5.0836    5.1186    5.1405    5.1480    5.1549    5.1553    5.1587    5.1572    5.1596    5.1576    5.1601     5.1580    5.1603    5.1580    5.1603    5.1580    5.1603    5.1580    5.1603    5.1580    5.1603    5.1580;
2.8254    5.8696   11.3998   18.6901   24.1811   27.8475   30.3755   31.8694   32.8700   33.4275   33.5911   33.5968   33.6518   33.6816   33.7857   33.7575   33.7857   33.7575   33.7857  33.7575   33.7857   33.7575   33.7857   33.7575   33.7857   33.7575   33.7857   33.7575   33.7857   33.7575;
3.2921    7.9381   21.4236   42.2837   42.3431   42.3431   42.3431   42.3431   42.3431   42.3431   42.3431   42.3431   42.3431   42.3431   42.3431   42.3431   42.3431   42.3431   42.3431  42.3431   42.3431   42.3431   42.3431   42.3431   42.3431   42.3431   42.3431   42.3431   42.3431   42.3431;
3.6204    9.2496   31.1250   44.0674   44.0674   44.0674   44.0674   44.0674   44.0674   44.0674   44.0674   44.0674   44.0674   44.0674   44.0674   44.0674   44.0674   44.0674   44.0674  44.0674   44.0674   44.0674   44.0674   44.0674   44.0674   44.0674   44.0674   44.0674   44.0674   44.0674];

6. Right Stochastic matrix performance
SMNR = [10 20 30 40 50 60];
M=100, N=500, Gaussian data, L=20, degree=5,s=20,
NGP_30 = [13.62 24.88 35.60 45.93 56.00 66.03];
DHT_30 = [11.69 20.46 27.41 30.04 30.94 30.54]; 
DHTP_30 = [15.97 28.19 39.96 50.92 61.38 71.54];
M=100, N=500, Binary data, L=20, degree=5,s=20,
NGP_30 = [16.03 26.05 36.06 46.04 56.07 66.06]; 
DHT_30 = [14.09 25.18 33.19 36.44 36.24 36.22];
DHTP_30 = [21.49 31.56 41.56 51.56 61.59 71.55];

7. Unconnected matrix performance
SMNR = [10 20 30 40 50 60];
M=100, N=500, Gaussian data, L=20,s=20,
NGP_30 = [6.10 17.89 25.21 27.24 26.14 26.28]; 
DHT_30 = [6.75 19.09 27.10 28.65 28.40 27.60];
DHTP_30 = [6.79 18.89 26.21 27.39 27.91 29.74];
M=100, N=500, Binary data, L=20, degree=5,s=20,
NGP_30 = [1.58 6.02 6.79 6.80 6.82 6.85]; 
DHT_30 = [1.20 4.60 5.16 5.27 5.21 5.26];
DHTP_30 = [1.19 4.63 5.21 5.28 5.18 5.21];

8. Image experiments
M=200, N=1024, L=20, s=120
SMNR = [10 20 30 40 50 60];
Lena: Threshold : 15 , Sparsity : 11%
DHTP_PSNR = [19.88 25.75 29.33 31.17 31.66 31.77];
DHTP_SRNR = [14.81 21.32 26.31 30.07 31.48 31.86];
HTP_PSNR = [12.55 18.78 21.82 22.29 22.54 22.40];
HTP_SRNR = [7.32 13.66 16.87 17.38 17.65 17.50];

Peppers: Threshold : 15 , Sparsity : 11%
DHTP_PSNR = [19.26 25.35 29.16 31.25 31.85 31.99];
DHTP_SRNR = [14.67 21.37 26.62 31.06 33.06 33.63];
HTP_PSNR = [11.69 17.96 20.69 21.32 21.56 21.36];
HTP_SRNR = [6.96 13.32 16.18 16.84 17.10 16.89];

Baboon : Threshold : 40 , Sparsity : 11%
DHTP_PSNR = [17.07 20.10 21.69 22.31 22.43 22.44];
DHTP_SRNR = [13.45 17.82 21.04 22.81 23.22 23.23];
HTP_PSNR = [11.38 15.99 17.20 17.33 17.42 17.42];
HTP_SRNR = [7.00 12.13 13.60 13.78 13.89 13.89];

M=240, N=1024, L=20, s=120
SMNR = [10 20 30 40 50 60];
Lena: Threshold : 15 , Sparsity : 11%
DHTP_PSNR = [20.57 26.51 30.30 32.75 33.10 33.15];
DHTP_SRNR = [15.54 22.26 28.09 37.04 42.09 43.75];
HTP_PSNR = [12.62 19.67 23.29 24.33 24.34 24.30];
HTP_SRNR = [7.38 14.58 18.47 19.65 19.66 19.61];

Peppers: Threshold : 15 , Sparsity : 11%
DHTP_PSNR = [19.96 26.11 30.15 32.73 33.01 33.01];
DHTP_SRNR = [15.41 22.30 28.42 38.71 44.61 44.55];
HTP_PSNR = [11.80 19.04 22.70 23.56 23.78 23.59];
HTP_SRNR = [7.06 14.44 18.34 19.30 19.55 19.34];

Baboon : Threshold : 40 , Sparsity : 11%
DHTP_PSNR = [17.54 20.70 23.07 23.69 23.74 23.77];
DHTP_SRNR = [14.06 18.92 26.00 32.30 33.49 34.38];
HTP_PSNR = [11.52 16.56 18.04 18.20 18.26 18.28];
HTP_SRNR = [7.15 12.81 14.72 14.93 15.02 15.03];
